Optimization of Convex Functions with Random Pursuit

We consider unconstrained randomized optimization of convex objective functions. We analyze the Random Pursuit algorithm, which iteratively computes an approximate solution to the optimization problem by repeated optimization over a randomly chosen one-dimensional subspace. This randomized method only uses zeroth-order information about the objective function and does not need any problem-specific parametrization. We prove convergence and give convergence rates for smooth objectives assuming that the one-dimensional optimization can be solved exactly or approximately by an oracle. A convenient property of Random Pursuit is its invariance under strictly monotone transformations of the objective function. It thus enjoys identical convergence behavior on a wider function class. To support the theoretical results we present extensive numerical performance results of Random Pursuit, two gradient-free algorithms recently proposed by Nesterov, and a classical adaptive step-size random search scheme. We also present an accelerated heuristic version of the Random Pursuit algorithm which significantly improves standard Random Pursuit on all numerical benchmark problems. A general comparison of the experimental results reveals that (i) standard Random Pursuit is effective on strongly convex functions with moderate condition number, and (ii) the accelerated scheme is comparable to Nesterov's fast gradient method and outperforms adaptive step-size strategies. The appendix contains additional supporting online material.

==> tables/tab2_iter_elli_ng.txt <==
\begin{tabular}{ | r | r r r | r r r | r |  r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{1}{c|}{$\mathcal{GM}$} 
                        %  & \multicolumn{1}{c|}{$\mathcal{GM}_{LS}$} 
						  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\
  n  &  min & max & mean & min & max & mean & - & min & max & mean & min & max & mean & min & max & mean\\
  \hline 
4   &   236 &  472 &  364 &   28322 & 33608 & 31549 &   3934   &    966 & 1575 & 1282 &   124 & 682 & 322 & 2491 & 4557 & 3784 \\
8   &   787 & 1241 & 1088 &   22461 & 24610 & 23666 &   3934   &    981 & 1262 & 1155 &   174 & 285 & 226 & 3786 & 5799 & 4906 \\
16  &  1326 & 1763 & 1624 &   18981 & 20403 & 19805 &   3934   &    975 & 1164 & 1076 &   218 & 256 & 232 & 4967 & 6034 & 5400 \\
32  &  1769 & 2026 & 1880 &   17381 & 18393 & 17858 &   3934   &    968 & 1102 & 1048 &   221 & 256 & 237 & 5183 & 6145 & 5625 \\
64  &  1899 & 2096 & 2001 &   16601 & 17333 & 16868 &   3934   &    990 & 1079 & 1038 &   233 & 250 & 242 & 5451 & 5954 & 5729 \\
128 &  1987 & 2145 & 2076 &   16183 & 16721 & 16376 &   3934   &    978 & 1061 & 1030 &   237 & 252 & 245 & 5512 & 5964 & 5753 \\
256 &  2063 & 2173 & 2117 &   15960 & 16276 & 16115 &   3934   &   1007 & 1053 & 1026 &   238 & 251 & 245 & 5603 & 6065 & 5805 \\
512 &  2081 & 2159 & 2119 &   15937 & 16103 & 16011 &   3934   &   1015 & 1037 & 1026 &   239 & 249 & 244 & 5706 & 5909 & 5818 \\
1024&  2109 & 2152 & 2132 &   15846 & 16065 & 15955 &  	3934   &   1020 & 1035 & 1027 &   242 & 247 & 244 & 5759 & 5932 & 5833 \\
  \hline  
\end{tabular}	


==> tables/tab2_iter_sphere_ng.txt <==
\begin{tabular}{ | r | r r r | r r r | r r r |  r r r |  r r r | r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                         % & \multicolumn{1}{c|}{$\mathcal{GM}_{LS}$} 
						  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}
                          & \multicolumn{1}{c|}{$\mathcal{GM}$} 						  \\
  n  &  min & max & mean & min & max & mean & min & max & mean & min & max & mean & min & max & mean & - \\
  \hline 
4   &   5 & 17 & 10 &   40 & 65 & 53 &     31 & 49 & 39 &    5 & 17 & 10 &  28 & 46 & 38 & 1   \\
8   &   8 & 16 & 12 &   39 & 53 & 44 &     30 & 40 & 35 &    5 & 13 & 11 &  28 & 43 & 35 & 1   \\
16  &  10 & 14 & 12 &   33 & 41 & 37 &     30 & 37 & 33 &   10 & 14 & 12 &  30 & 42 & 36 & 1   \\
32  &  11 & 14 & 12 &   31 & 36 & 33 &     28 & 35 & 31 &   11 & 16 & 12 &  33 & 41 & 37 & 1   \\
64  &  12 & 14 & 13 &   30 & 34 & 32 &     28 & 33 & 31 &   12 & 14 & 13 &  33 & 41 & 37 & 1   \\
128 &  12 & 14 & 13 &   30 & 32 & 31 &     29 & 32 & 31 &   12 & 14 & 13 &  35 & 40 & 37 & 1   \\
256 &  13 & 14 & 13 &   30 & 31 & 30 &     29 & 31 & 30 &   13 & 14 & 13 &  35 & 40 & 37 & 1   \\
512 &  13 & 13 & 13 &   30 & 31 & 30 &     30 & 31 & 30 &   13 & 14 & 13 &  36 & 38 & 37 & 1   \\
1024&  13 & 14 & 13 &   30 & 31 & 30 &     30 & 31 & 30 &   13 & 13 & 13 &  36 & 38 & 37 & 1   \\
  \hline  
\end{tabular}	


==> tables/tab2_iter_summary_ng.txt <==
\begin{tabular}{ | r | r r r | r r r | r r r |  r r r |  r r r | r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                       %   & \multicolumn{1}{c|}{$\mathcal{GM}_{LS}$}
						  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	
						  & \multicolumn{1}{c|}{$\mathcal{GM}$} \\  
  function  &  min & max & mean & min & max & mean  & min & max & mean & min & max & mean & min & max & mean & -\\						  
  \hline 
$f_1$&           \textbf{12}&          \textbf{14}&          \textbf{13}&     30&     34&     32&     30& 34  & 32  &   \textbf{12}&  \textbf{14} &  \textbf{13} & 33   & 41  & 37   &1     \\
$f_2$&          1899        &         2096        &        2001         &  16601&  17333&  16868&    990& 1079& 1038&  \textbf{233}&  \textbf{250}&  \textbf{242}&  5451& 5954& 5729 &  3934\\
$f_3$&          2068        &         2191        &       2136          &  18922&  19075&  19004&    892& 970 & 942 &  192         & \textbf{678} & \textbf{473} & 5766 & 6050& 5916 & 4474 \\
$f_4$&          954         &        1023         &         995         &   8727&   8995&   8854&    441& 534 & 458 &  137         &  \textbf{188}&  \textbf{159}&  2651& 2854& 2751 & 2086  \\
$f_5$&  \textbf{26}         & \textbf{30}         & \textbf{28}         &  -    &  -    &  -    &    -  & -   & -   &   \textbf{26}& \textbf{30}  & \textbf{28}  & 73   & 85  & 78   &-     \\
  \hline  
\end{tabular}	


==> tables/tab_feval_elli.txt <==
\begin{tabular}{ | r | r r r | r r r |  r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\
  n  &  min & max & mean & min & max & mean & min & max & mean & min & max & mean & min & max & mean\\
  \hline 
4   &  3155 &  6236 & 4775  &   56643 & 67217 & 63097 &   1933 & 3150 & 2564 &   1408 & 6983 & 3631 &   2491 & 4557 & 3784 \\
8   & 11043 & 17124 & 15216 &   44923 & 49221 & 47331 &   1963 & 2525 & 2310 &   2113 & 3483 & 2774 &   3786 & 5799 & 4906 \\
16  & 19182 & 25225 & 23320 &   37962 & 40806 & 39610 &   1951 & 2329 & 2152 &   2730 & 3239 & 2930 &   4967 & 6034 & 5400 \\
32  & 25768 & 29258 & 27302 &   34762 & 36785 & 35715 &   1937 & 2203 & 2097 &   2870 & 3243 & 3043 &   5183 & 6145 & 5625 \\
64  & 27723 & 30272 & 29071 &   33202 & 34667 & 33736 &   1980 & 2159 & 2077 &   3035 & 3247 & 3159 &   5451 & 5954 & 5729 \\
128 & 28791 & 30757 & 29894 &   32365 & 33441 & 32753 &   1956 & 2121 & 2059 &   3139 & 3354 & 3259 &   5512 & 5964 & 5753 \\
256 & 29363 & 30691 & 30016 &   31920 & 32552 & 32230 &   2013 & 2106 & 2053 &   3210 & 3411 & 3322 &   5603 & 6065 & 5805 \\
  \hline  
\end{tabular}	


==> tables/tab_feval_sphere.txt <==
\begin{tabular}{ | r | r r r | r r r | r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\
  n  &  min & max & mean & min & max & mean & min & max & mean & min & max & mean & min & max & mean\\
  \hline 
4   & 20 & 69 & 39 &   80 & 131 & 106 &   62 & 99 & 78 &   20 & 69 & 39 &   28 & 46 & 38 \\
8   & 34 & 65 & 47 &   78 & 105 &  87 &   59 & 81 & 70 &   22 & 53 & 43 &   28 & 43 & 35 \\
16  & 38 & 54 & 48 &   65 &  81 &  73 &   61 & 74 & 66 &   40 & 56 & 47 &   30 & 42 & 36 \\
32  & 45 & 57 & 50 &   62 &  71 &  66 &   57 & 69 & 62 &   43 & 62 & 50 &   33 & 41 & 37 \\
64  & 47 & 57 & 52 &   60 &  68 &  64 &   57 & 66 & 61 &   50 & 56 & 52 &   33 & 41 & 37 \\
128 & 50 & 56 & 53 &   59 &  64 &  62 &   58 & 64 & 61 &   51 & 56 & 54 &   35 & 40 & 37 \\
256 & 56 & 63 & 59 &   59 &  62 &  61 &   58 & 62 & 60 &   56 & 63 & 59 &   35 & 40 & 37 \\
  \hline  
\end{tabular}	


==> tables/tab_iter_elli.txt <==
\begin{tabular}{ | r | r r r | r r r | r | r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{1}{c|}{$\mathcal{GM}$}  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\
  n  &  min & max & mean & min & max & mean & - & min & max & mean & min & max & mean & min & max & mean\\
  \hline 
4   &   236 &  472 &  364 &   28322 & 33608 & 31549 &   3934 &    966 & 1575 & 1282 &   124 & 682 & 322 & 2491 & 4557 & 3784 \\
8   &   787 & 1241 & 1088 &   22461 & 24610 & 23666 &   3934 &    981 & 1262 & 1155 &   174 & 285 & 226 & 3786 & 5799 & 4906 \\
16  &  1326 & 1763 & 1624 &   18981 & 20403 & 19805 &   3934 &    975 & 1164 & 1076 &   218 & 256 & 232 & 4967 & 6034 & 5400 \\
32  &  1769 & 2026 & 1880 &   17381 & 18393 & 17858 &   3934 &    968 & 1102 & 1048 &   221 & 256 & 237 & 5183 & 6145 & 5625 \\
64  &  1899 & 2096 & 2001 &   16601 & 17333 & 16868 &   3934 &    990 & 1079 & 1038 &   233 & 250 & 242 & 5451 & 5954 & 5729 \\
128 &  1987 & 2145 & 2076 &   16183 & 16721 & 16376 &   3934 &    978 & 1061 & 1030 &   237 & 252 & 245 & 5512 & 5964 & 5753 \\
256 &  2063 & 2173 & 2117 &   15960 & 16276 & 16115 &   3934 &   1007 & 1053 & 1026 &   238 & 251 & 245 & 5603 & 6065 & 5805 \\
  \hline  
\end{tabular}	


==> tables/tab_iter_elli64.txt <==
\begin{tabular}{ | r | r r r | r r r | r | r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{1}{c|}{$\mathcal{GM}$}  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\
  acc.  &  min & max & mean & min & max & mean  & - & min & max & mean & min & max & mean & min & max & mean\\
  \hline 
$6.25 \cdot 10^{-2}$ & 2   & 3   & 2    & 9     &  11    &  10    &   1    &  5  & 18  & 16   &  64  &  79  &  71  &  5    & 9    & 6    \\
$3.12 \cdot 10^{-2}$ & 2   & 3   & 3    & 11    &  13    &  12    &   1    &  17 & 21  & 18   &  70  &  86  &  77  &  6    & 10   & 8    \\
$1.56 \cdot 10^{-2}$ & 3   & 4   & 3    & 13    &  15    &  14    &   1    &  31 & 359 & 261  &  77  &  93  &  84  &  7    & 19   & 10   \\
$7.81 \cdot 10^{-3}$ & 4   & 132 & 53   & 15    &  20    &  17    &   1    &  340& 423 & 380  &  84  &  101 &  91  &  18   & 465  & 268  \\
$3.91 \cdot 10^{-3}$ & 104 & 298 & 210  & 381   &  1103  &  677   &   124  &  404& 484 & 444  &  92  &  125 &  107 &  481  & 928  & 723  \\
$1.95 \cdot 10^{-3}$ & 273 & 460 & 373  & 1863  &  2578  &  2150  &   470  &  464& 544 & 504  &  101 &  140 &  129 &  936  & 1410 & 1177 \\
$9.77 \cdot 10^{-4}$ & 433 & 624 & 536  & 3340  &  4062  &  3624  &   817  &  521& 601 & 562  &  129 &  153 &  143 &  1376 & 1869 & 1631 \\
$4.88 \cdot 10^{-4}$ & 598 & 787 & 700  & 4815  &  5536  &  5094  &   1163 &  576& 657 & 618  &  142 &  164 &  153 &  1826 & 2325 & 2085 \\
$2.44 \cdot 10^{-4}$ & 761 & 954 & 862  & 6280  &  7018  &  6564  &   1509 &  630& 712 & 673  &  153 &  174 &  162 &  2264 & 2774 & 2538 \\
$1.22 \cdot 10^{-4}$ & 921 & 1118& 1024 & 7754  &  8488  &  8036  &   1856 &  683& 767 & 727  &  161 &  183 &  170 &  2732 & 3239 & 2994 \\
$6.10 \cdot 10^{-5}$ & 1080& 1284& 1187 & 9232  &  9961  &  9508  &   2202 &  736& 820 & 781  &  168 &  191 &  178 &  3172 & 3690 & 3447 \\
$3.05 \cdot 10^{-5}$ & 1243& 1446& 1350 & 10712 &  11439 &  10980 &   2549 &  787& 873 & 833  &  176 &  199 &  187 &  3635 & 4138 & 3905 \\
$1.53 \cdot 10^{-5}$ & 1406& 1607& 1512 & 12179 &  12906 &  12453 &   2895 &  839& 925 & 885  &  189 &  214 &  201 &  4083 & 4593 & 4361 \\
$7.63 \cdot 10^{-6}$ & 1570& 1766& 1675 & 13654 &  14388 &  13923 &   3241 &  890& 977 & 936  &  203 &  227 &  217 &  4537 & 5042 & 4819 \\
$3.81 \cdot 10^{-6}$ & 1732& 1928& 1837 & 15130 &  15854 &  15395 &   3588 &  940& 1029& 988  &  219 &  238 &  230 &  4989 & 5492 & 5273 \\
$1.91 \cdot 10^{-6}$ & 1899& 2096& 2001 & 16601 &  17333 &  16868 &   3934 &  990& 1079& 1038 &  233 &  250 &  242 &  5451 & 5954 & 5729 \\
  \hline  
\end{tabular}	


==> tables/tab_iter_funnel64.txt <==
\begin{tabular}{ | r | r r r | r r r | r | r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{1}{c|}{$\mathcal{GM}$}  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\
  acc.  &  min & max & mean & min & max & mean & - & min & max & mean & min & max & mean & min & max & mean\\
  \hline 
$6.25 \cdot 10^{-2}$ &   4 &  6 &  5 &  - &  - &  - & -      &  - & - & - &    4 &  6 &  5 & 13 & 17 & 14 \\
$3.12 \cdot 10^{-2}$ &   7 &  9 &  7 &  - &  - &  - & -      &  - & - & - &    7 &  8 &  7 & 19 & 25 & 22 \\ 
$1.56 \cdot 10^{-2}$ &   8 & 11 &  9 &  - &  - &  - & -      &  - & - & - &    8 & 10 &  9 & 24 & 32 & 27 \\
$7.81 \cdot 10^{-3}$ &  10 & 13 & 11 &  - &  - &  - & -      &  - & - & - &   10 & 12 & 11 & 29 & 37 & 32 \\
$3.91 \cdot 10^{-3}$ &  11 & 15 & 12 &  - &  - &  - & -      &  - & - & - &   12 & 14 & 12 & 32 & 42 & 36 \\ 
$1.95 \cdot 10^{-3}$ &  13 & 16 & 14 &  - &  - &  - & -      &  - & - & - &   13 & 15 & 14 & 35 & 46 & 40 \\
$9.77 \cdot 10^{-4}$ &  14 & 17 & 15 &  - &  - &  - & -      &  - & - & - &   14 & 17 & 15 & 39 & 50 & 43 \\
$4.88 \cdot 10^{-4}$ &  16 & 19 & 17 &  - &  - &  - & -      &  - & - & - &   15 & 18 & 17 & 43 & 54 & 47 \\
$2.44 \cdot 10^{-4}$ &  17 & 20 & 18 &  - &  - &  - & -      &  - & - & - &   17 & 20 & 18 & 47 & 58 & 51 \\
$1.22 \cdot 10^{-4}$ &  18 & 22 & 19 &  - &  - &  - & -      &  - & - & - &   18 & 22 & 19 & 51 & 62 & 55 \\
$6.10 \cdot 10^{-5}$ &  19 & 23 & 21 &  - &  - &  - & -      &  - & - & - &   19 & 23 & 21 & 55 & 66 & 59 \\
$3.05 \cdot 10^{-5}$ &  21 & 24 & 22 &  - &  - &  - & -      &  - & - & - &   21 & 25 & 22 & 59 & 70 & 63 \\
$1.53 \cdot 10^{-5}$ &  22 & 25 & 23 &  - &  - &  - & -      &  - & - & - &   22 & 26 & 23 & 62 & 74 & 67 \\
$7.63 \cdot 10^{-6}$ &  23 & 27 & 25 &  - &  - &  - & -      &  - & - & - &   23 & 28 & 25 & 67 & 77 & 70 \\
$3.81 \cdot 10^{-6}$ &  25 & 28 & 26 &  - &  - &  - & -      &  - & - & - &   24 & 29 & 26 & 71 & 81 & 74 \\
$1.91 \cdot 10^{-6}$ &  26 & 30 & 28 &  - &  - &  - & -      &  - & - & - &   26 & 30 & 28 & 73 & 85 & 78 \\
  \hline  
\end{tabular}	


==> tables/tab_iter_smooth64.txt <==
\begin{tabular}{ | r | r r r | r r r | r | r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{1}{c|}{$\mathcal{GM}$}  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\
  acc.  &  min & max & mean & min & max & mean  & - & min & max & mean & min & max & mean & min & max & mean\\
  \hline 
$6.25 \cdot 10^{-2}$ &  0   & 0   & 0     &  0     &  0     &  0     &  1    &    0 &   0 &   0 &    0 &   0 &   0 &    0 & 0    & 0    \\
$3.12 \cdot 10^{-2}$ &  0   & 0   & 0     &  0     &  0     &  0     &  1    &    0 &   0 &   0 &    0 &   0 &   0 &    0 & 0    & 0    \\
$1.56 \cdot 10^{-2}$ &  0   & 0   & 0     &  0     &  0     &  0     &  1    &    0 &   0 &   0 &    0 &   0 &   0 &    0 & 0    & 0    \\
$7.81 \cdot 10^{-3}$ &  1   & 1   & 1     &  3     &  5     &  4     &  1    &    2 &   4 &   3 &    0 &   1 &   1 &    2 & 4    & 3    \\
$3.91 \cdot 10^{-3}$ &  3   & 4   & 3     &  18    &  23    &  21    &  5    &    8 &  13 &  10 &    3 &  19 &   8 &    6 & 10   & 9    \\
$1.95 \cdot 10^{-3}$ &  8   & 12  & 10    &  74    &  84    &  79    &  19   &   29 &  40 &  34 &   12 &  66 &  25 &   22 & 31   & 26   \\
$9.77 \cdot 10^{-4}$ &  26  & 37  & 31    &  256   &  283   &  269   &  64   &   55 &  84 &  70 &   22 &  75 &  41 &   73 & 102  & 86   \\
$4.88 \cdot 10^{-4}$ &  79  & 109 & 92    &  790   &  837   &  811   &  191  &  104 & 152 & 130 &   33 & 132 &  61 &  233 & 292  & 257  \\
$2.44 \cdot 10^{-4}$ &  200 & 264 & 228   &  1993  &  2065  &  2022  &  477  &  164 & 258 & 201 &   35 & 173 &  87 &  577 & 700  & 633  \\
$1.22 \cdot 10^{-4}$ &  405 & 501 & 453   &  3955  &  4053  &  4004  &  945  &  224 & 328 & 279 &   58 & 199 & 127 & 1142 & 1344 & 1249 \\
$6.10 \cdot 10^{-5}$ &  665 & 778 & 723   &  6349  &  6465  &  6412  &  1512 &  293 & 382 & 348 &   74 & 255 & 151 & 1867 & 2101 & 1998 \\
$3.05 \cdot 10^{-5}$ &  948 & 1060& 1005  &  8849  &  8964  &  8917  &  2101 &  369 & 427 & 402 &   88 & 391 & 213 & 2641 & 2891 & 2780 \\
$1.53 \cdot 10^{-5}$ &  1229& 1345& 1288  &  11375 &  11482 &  11435 &  2694 &  397 & 613 & 442 &   96 & 449 & 265 & 3406 & 3692 & 3563 \\
$7.63 \cdot 10^{-6}$ &  1509& 1619& 1570  &  13886 &  14016 &  13958 &  3288 &  450 & 894 & 677 &  129 & 533 & 342 & 4223 & 4461 & 4348 \\
$3.81 \cdot 10^{-6}$ &  1792& 1902& 1853  &  16401 &  16545 &  16482 &  3881 &  463 & 935 & 887 &  188 & 632 & 400 & 5008 & 5254 & 5133 \\
$1.91 \cdot 10^{-6}$ &  2068& 2191& 2136  &  18922 &  19075 &  19004 &  4474 &  892 & 970 & 942 &  192 & 678 & 473 & 5766 & 6050 & 5916 \\
  \hline  
\end{tabular}	


==> tables/tab_iter_sphere.txt <==
\begin{tabular}{ | r | r r r | r r r | r | r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{1}{c|}{$\mathcal{GM}$}  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\
  n  &  min & max & mean & min & max & mean & - & min & max & mean & min & max & mean & min & max & mean\\
  \hline 
4   &   5 & 17 & 10 &   40 & 65 & 53 &      1 &   31 & 49 & 39 &    5 & 17 & 10 &  28 & 46 & 38 \\
8   &   8 & 16 & 12 &   39 & 53 & 44 &      1 &   30 & 40 & 35 &    5 & 13 & 11 &  28 & 43 & 35 \\
16  &  10 & 14 & 12 &   33 & 41 & 37 &      1 &   30 & 37 & 33 &   10 & 14 & 12 &  30 & 42 & 36 \\
32  &  11 & 14 & 12 &   31 & 36 & 33 &      1 &   28 & 35 & 31 &   11 & 16 & 12 &  33 & 41 & 37 \\
64  &  12 & 14 & 13 &   30 & 34 & 32 &      1 &   28 & 33 & 31 &   12 & 14 & 13 &  33 & 41 & 37 \\
128 &  12 & 14 & 13 &   30 & 32 & 31 &      1 &   29 & 32 & 31 &   12 & 14 & 13 &  35 & 40 & 37 \\
256 &  13 & 14 & 13 &   30 & 31 & 30 &      1 &   29 & 31 & 30 &   13 & 14 & 13 &  35 & 40 & 37 \\
  \hline  
\end{tabular}	


==> tables/tab_iter_sphere64.txt <==
\begin{tabular}{ | r | r r r | r r r | r | r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{1}{c|}{$\mathcal{GM}$}  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\
  acc.  &  min & max & mean & min & max & mean & - & min & max & mean & min & max & mean & min & max & mean\\
  \hline 
$6.25 \cdot 10^{-2}$ &  2  &  3  &  3  &  6  &  8  &  7  & 1      &    6 &  8 &  7 &   2  &  3  &  3  & 6  & 9  & 8  \\
$3.12 \cdot 10^{-2}$ &  3  &  4  &  3  &  8  &  10 &  8  & 1      &    8 & 10 &  8 &   3  &  4  &  3  & 8  & 12 & 10 \\ 
$1.56 \cdot 10^{-2}$ &  4  &  5  &  4  &  9  &  12 &  10 & 1      &    9 & 12 & 10 &   4  &  5  &  4  & 10 & 14 & 12 \\
$7.81 \cdot 10^{-3}$ &  4  &  6  &  5  &  11 &  13 &  12 & 1      &   11 & 13 & 12 &   4  &  5  &  5  & 12 & 16 & 14 \\
$3.91 \cdot 10^{-3}$ &  5  &  6  &  5  &  13 &  15 &  14 & 1      &   13 & 15 & 14 &   5  &  6  &  5  & 14 & 18 & 16 \\ 
$1.95 \cdot 10^{-3}$ &  5  &  7  &  6  &  14 &  17 &  15 & 1      &   14 & 17 & 15 &   5  &  7  &  6  & 15 & 20 & 18 \\
$9.77 \cdot 10^{-4}$ &  6  &  8  &  7  &  16 &  18 &  17 & 1      &   16 & 18 & 17 &   6  &  8  &  7  & 17 & 22 & 20 \\
$4.88 \cdot 10^{-4}$ &  7  &  9  &  7  &  18 &  20 &  19 & 1      &   18 & 20 & 19 &   7  &  9  &  7  & 18 & 24 & 21 \\
$2.44 \cdot 10^{-4}$ &  7  &  9  &  8  &  19 &  22 &  20 & 1      &   19 & 22 & 20 &   7  &  9  &  8  & 20 & 26 & 23 \\
$1.22 \cdot 10^{-4}$ &  8  &  10 &  9  &  21 &  24 &  22 & 1      &   21 & 24 & 22 &   8  &  10 &  9  & 22 & 28 & 25 \\
$6.10 \cdot 10^{-5}$ &  9  &  10 &  10 &  22 &  26 &  24 & 1      &   22 & 26 & 24 &   9  &  11 &  9  & 23 & 31 & 27 \\
$3.05 \cdot 10^{-5}$ &  9  &  11 &  10 &  24 &  28 &  25 & 1      &   24 & 28 & 25 &   10 &  11 &  10 & 26 & 32 & 29 \\
$1.53 \cdot 10^{-5}$ &  10 &  12 &  11 &  25 &  29 &  27 & 1      &   25 & 29 & 27 &   10 &  12 &  11 & 28 & 35 & 31 \\
$7.63 \cdot 10^{-6}$ &  11 &  13 &  12 &  27 &  31 &  29 & 1      &   27 & 31 & 29 &   11 &  13 &  12 & 29 & 36 & 33 \\
$3.81 \cdot 10^{-6}$ &  11 &  13 &  12 &  28 &  32 &  30 & 1      &   28 & 32 & 30 &   12 &  13 &  12 & 31 & 38 & 35 \\
$1.91 \cdot 10^{-6}$ &  12 &  14 &  13 &  30 &  34 &  32 & 1      &   30 & 34 & 32 &   12 &  14 &  13 & 33 & 41 & 37 \\
  \hline  
\end{tabular}	


==> tables/tab_iter_strong64.txt <==
\begin{tabular}{ | r | r r r | r r r | r | r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{1}{c|}{$\mathcal{GM}$}  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\
  acc.  &  min & max & mean & min & max & mean  & - & min & max & mean & min & max & mean & min & max & mean\\
  \hline 
$6.25 \cdot 10^{-2}$ &  1   &  2    &  1   &  7    &  9    &  8    &  2    &    4 &   5 &   5 &  1   &  6   &  2   &  3   & 5   & 4     \\
$3.12 \cdot 10^{-2}$ &  3   &  5    &  4   &  25   &  31   &  28   &  7    &   10 &  16 &  13 &  5   &  19  &  11  &  8   & 13  & 11    \\
$1.56 \cdot 10^{-2}$ &  8   &  12   &  10  &  79   &  90   &  82   &  19   &   27 &  37 &  33 &  9   &  45  &  22  &  19  & 35  & 27    \\
$7.81 \cdot 10^{-3}$ &  19  &  31   &  24  &  199  &  219  &  204  &  48   &   46 &  70 &  59 &  21  &  53  &  32  &  52  & 76  & 65    \\
$3.91 \cdot 10^{-3}$ &  43  &  62   &  50  &  415  &  458  &  432  &  102  &   74 & 107 &  88 &  25  &  58  &  41  &  109 & 152 & 135   \\
$1.95 \cdot 10^{-3}$ &  82  &  106  &  90  &  772  &  824  &  791  &  187  &  104 & 140 & 118 &  39  &  88  &  53  &  214 & 272 & 247   \\
$9.77 \cdot 10^{-4}$ &  131 &  166  &  146 &  1248 &  1341 &  1284 &  303  &  138 & 177 & 157 &  49  &  96  &  65  &  352 & 447 & 399   \\
$4.88 \cdot 10^{-4}$ &  195 &  236  &  214 &  1841 &  1965 &  1900 &  449  &  169 & 216 & 191 &  52  &  109 &  73  &  533 & 638 & 587   \\
$2.44 \cdot 10^{-4}$ &  267 &  317  &  295 &  2540 &  2694 &  2621 &  619  &  195 & 259 & 228 &  64  &  114 &  82  &  740 & 875 & 810   \\
$1.22 \cdot 10^{-4}$ &  352 &  409  &  384 &  3326 &  3513 &  3420 &  807  &  244 & 293 & 266 &  68  &  127 &  95  &  976 & 1132& 1059  \\
$6.10 \cdot 10^{-5}$ &  441 &  506  &  479 &  4174 &  4387 &  4277 &  1009 &  282 & 335 & 306 &  89  &  132 &  107 &  1233& 1403& 1325  \\
$3.05 \cdot 10^{-5}$ &  539 &  605  &  579 &  5057 &  5288 &  5168 &  1219 &  321 & 376 & 342 &  96  &  160 &  119 &  1508& 1681& 1603  \\
$1.53 \cdot 10^{-5}$ &  642 &  715  &  682 &  5969 &  6206 &  6079 &  1434 &  351 & 402 & 376 &  108 &  168 &  130 &  1788& 1974& 1885  \\
$7.63 \cdot 10^{-6}$ &  740 &  816  &  786 &  6893 &  7138 &  7001 &  1650 &  383 & 430 & 409 &  117 &  177 &  138 &  2071& 2269& 2173  \\
$3.81 \cdot 10^{-6}$ &  845 &  920  &  890 &  7816 &  8064 &  7926 &  1868 &  423 & 453 & 435 &  127 &  184 &  148 &  2357& 2568& 2462  \\
$1.91 \cdot 10^{-6}$ &  954 &  1023 &  995 &  8727 &  8995 &  8854 &  2086 &  441 & 534 & 458 &  137 &  188 &  159 &  2651& 2854& 2751  \\
  \hline  
\end{tabular}	


==> tables/tab_iter_summary.txt <==
\begin{tabular}{ | r | r r r | r r r | r | r r r |  r r r |  r r r |}
  \hline
  \multicolumn{1}{|r|}{ } & \multicolumn{3}{c|}{$\mathcal{RP}$}  & \multicolumn{3}{c|}{$\mathcal{RG}$} 
                          & \multicolumn{1}{c|}{$\mathcal{GM}$}  & \multicolumn{3}{c|}{$\mathcal{FG}$}
                          & \multicolumn{3}{c|}{$\mathcal{ARP}$} & \multicolumn{3}{c|}{$\mathcal{ES}$}	\\  
  function  &  min & max & mean & min & max & mean  & - & min & max & mean & min & max & mean & min & max & mean\\						  
  \hline 
$f_1$ &  12 &  14 &  13 &  30 &  34 &  32 & \textbf{1}      &   30 & 34 & 32 &   12 &  14 &  13 & 33 & 41 & 37 \\
$f_2$ & 1899& 2096& 2001 & 16601 &  17333 &  16868 &   3934 &  990& 1079& 1038 &  \textbf{233} &  \textbf{250} &  \textbf{242} &  5451 & 5954 & 5729 \\
$f_3$ &  2068& 2191& 2136  &  18922 &  19075 &  19004 &  4474 &  892 & 970 & 942 &  \textbf{192} & \textbf{678} & \textbf{473} & 5766 & 6050 & 5916 \\
$f_4$ &  954 &  1023 &  995 &  8727 &  8995 &  8854 &  2086 &  441 & 534 & 458 &  \textbf{137} &  \textbf{188} &  \textbf{159} &  2651& 2854& 2751  \\
$f_5$ &  \textbf{26} & \textbf{30} & \textbf{28} &  - &  - &  - & -      &  - & - & - &   \textbf{26} & \textbf{30} & \textbf{28} & 73 & 85 & 78 \\
  \hline  
\end{tabular}	


==> tables/tab_sigma.txt <==
\begin{tabular}{ | r | r | r | r | r |}
  \hline
  dim  &  $f_1$ & $f_2$ & $f_3$ & $f_4$ \\
  \hline 
4    & 0.79158  &  1.3897  & 0.2054 & 0.20395\\
8    & 0.49167  &  0.78761 & 0.08922 & 0.088145\\
16   & 0.32692  &  0.49500 & 0.04134 &  0.041273\\
32   & 0.22292  &  0.32547 &  0.019911 & 0.019905\\
64   & 0.15542  &  0.22243 & 0.0097212 &  0.0097127\\
128  & 0.10925  &   0.15638 & 0.0048305 &  0.0048335\\
256  & 0.076658 & 0.10902 & 0.0024171 &  0.0024114\\
  \hline  
\end{tabular}	

